Contests to Incentivize a Target Group

We study how to incentivize agents in a target group to produce a higher output in the context of incomplete information, by means of rank-order allocation contests. We describe a symmetric Bayes--Nash equilibrium for contests that have two types of rank-based prizes: prizes that are accessible only to the agents in the target group; prizes that are accessible to everyone. We also specialize this equilibrium characterization to two important sub-cases: (i) contests that do not discriminate while awarding the prizes, i.e., only have prizes that are accessible to everyone; (ii) contests that have prize quotas for the groups, and each group can compete only for prizes in their share. For these models, we also study the properties of the contest that maximizes the expected total output by the agents in the target group.

==> aaai/review/reviews.txt <==

Reviewer #1
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The paper studies variations of the contest model, where the agents are partitioned into two groups. In the first variation, all the sequence of rank-ordered prizes is accessible to all agents, in the second variation there are two groups of prizes that are accessible only to agents of the respective group, while in the last variation there are prizes that are accessible by all the agents and prizes that are accessible only to the agents that belong to a specific group. The contest knows the prior distribution of the agents in each group and wants to design a prize allocation that first leads to an equilibrium and second maximizes the expected total output by the agents in a specific group.
    2. {Significance of the problem} How significant is the problem?
        Good: This paper represents a new take on a significant social impact problem that has been considered in the AI community before.
    3. {Engagement with literature} What is the level of engagement with the literature?
        Excellent: The paper shows an excellent understanding of other literature on the problem, including that outside computer science.
    4. {Novelty of approach} How novel is the approach used in the paper?
        Good: The paper substantially improves upon an existing model, data gathering technique, algorithm, and/or data analysis technique.
    5. {Justification of approach} Is the approach used well justified?
        Excellent: The paper thoroughly and convincingly justifies the approach taken, explaining strengths and weaknesses as compared to other alternatives.
    6. {Quality of evaluation} How well is the approach evaluated?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Facilitation of follow-up work} How well does this work facilitate follow-up work?
        Excellent: open-source code; public datasets; and a very clear description of how to use these elements in practice.
    8. {Scope and promise for social impact} What is the paper’s scope and promise for social impact?
        Good: The likelihood of social impact is high: relatively little effort would be required to put this paper’s ideas into practice, at least for a pilot study.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Excellent: The paper comprehensively addresses all of the applicable ethical considerations.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        The variations that this paper considers are very interesting and the proofs are non trivial. The paper is well-written and easy to follow. The related work is quite complete, to the best of knowledge. I would like to see this work published as studies variations that are quite practical.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        I don't see any reason.
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        No questions.
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        Probably I would prefer to see more proofs in the main text rather than one of two examples that consume much space.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Accept: Technically solid paper, with high impact on at least one sub-area of AI or moderate to high impact on more than one area of AI, with good to excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.

Reviewer #2
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        This paper theoretically studies how to incentivize agents in a target group to produce higher output in the context of incomplete information, by means of rank-order allocation contests. They use the solution concept-- a symmetric Bayes–Nash equilibrium for contests that have two types of rank-based prizes: prizes that are accessible only to the agents in the target group and prizes that are accessible to everyone. They consider: (i) contests that only have prizes that are accessible to everyone and (ii) contests that have prize quotas for the groups, and each group can compete only for prizes in their share. For these models, They also study the properties of the contest that maximizes the expected total output by the agents in the target group.
    2. {Significance of the problem} How significant is the problem?
        Poor: This paper’s contribution was elsewhere: it follows up on an existing problem formulation or introduces a new problem with limited immediate potential for social impact.
    3. {Engagement with literature} What is the level of engagement with the literature?
        Good: The paper shows a strong understanding of other literature on the problem, perhaps focusing on various subtopics or on the CS literature.
    4. {Novelty of approach} How novel is the approach used in the paper?
        Good: The paper substantially improves upon an existing model, data gathering technique, algorithm, and/or data analysis technique.
    5. {Justification of approach} Is the approach used well justified?
        Fair: The justification of the approach is relatively convincing but has weaknesses.
    6. {Quality of evaluation} How well is the approach evaluated?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Facilitation of follow-up work} How well does this work facilitate follow-up work?
        Poor: considerable effort would be required to replicate the results or apply them to a new domain.
    8. {Scope and promise for social impact} What is the paper’s scope and promise for social impact?
        Fair: The likelihood of social impact is moderate: this paper gets us closer to its goal, but considerably more work would be required before the paper’s ideas could be implemented in practice.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Fair: The paper addresses some but not all of the applicable ethical considerations.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        This paper provides a theoretical study on how to incentivize agents in a target group to produce a higher output in the context of incomplete information.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        I think this paper was submitted to the wrong track. I cannot see how this work is related to social impact.
        For example, how to use the proposed solution or theoretical properties in the real world? How to implement it?
        Is the assumption in the proposed solution realistic?
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        See the above comments.
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        See the above comments.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Strong Reject: For instance, a paper with major technical flaws, and/or poor evaluation, limited impact, poor reproducibility, mostly unaddressed ethical considerations.

Reviewer #3
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        This paper deals with the mechanism design question of how to allocate a prize pool among finishing rank in a competition in order to maximize the effort expended by a target group. Specifically, the authors assume that there are two populations with different distributions that are known the contest organizer. The contest organizer is interested in how to divide the prize pool among finishers in different cases: where there prizes based only on rank in the general population, where there are prizes based on rank in the general population and separate prizes based on rank in the target group, and when there are only per-group prizes. The authors study the setting with linear cost functions + different ability distributions + the target of incentivizing agents from the target group, a case that combines features that have been studied previously in a novel combination. For the general prize setting, the authors prove that there is a cutoff rank, and all prizes should be equal above that rank. For the group specific setting, the authors prove that awarding the entire prize budget to the first rank in each group is optimal.
    2. {Significance of the problem} How significant is the problem?
        Good: This paper represents a new take on a significant social impact problem that has been considered in the AI community before.
    3. {Engagement with literature} What is the level of engagement with the literature?
        Excellent: The paper shows an excellent understanding of other literature on the problem, including that outside computer science.
    4. {Novelty of approach} How novel is the approach used in the paper?
        Fair: The paper makes a moderate improvement to an existing model, data gathering technique, algorithm, and/or data analysis technique.
    5. {Justification of approach} Is the approach used well justified?
        Excellent: The paper thoroughly and convincingly justifies the approach taken, explaining strengths and weaknesses as compared to other alternatives.
    6. {Quality of evaluation} How well is the approach evaluated?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Facilitation of follow-up work} How well does this work facilitate follow-up work?
        Excellent: open-source code; public datasets; and a very clear description of how to use these elements in practice.
    8. {Scope and promise for social impact} What is the paper’s scope and promise for social impact?
        Fair: The likelihood of social impact is moderate: this paper gets us closer to its goal, but considerably more work would be required before the paper’s ideas could be implemented in practice.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Fair: The paper addresses some but not all of the applicable ethical considerations.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        - The paper is thorough and well-written in terms of its analysis, the limitations and examples of the results.
        - It studies a problem that is immediate and timely.
        - There are some new insights relatively to prior work that could have real-world impact about how to design such competitions.
        - The linearity assumption allows for closed-form expressions.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        - The linear cost function setting is restrictive and the contributions of this paper affect this setting only.
        - This is a theoretical paper that considers some examples. The pathway for real-world impact of the paper is that someone might read it and say, "huh, I did not know that about designing contests." Probably if they were taking contest design so seriously, they would run a bunch of experiments in simulation first anyway though. From the perspective, it is unclear how much these results for the linear setting provide relevant knowledge from an application perspective.
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        (Given the authors did not comment on ethical considerations directly)—do the authors see their results as relating to the ethics of contest design? Are there particular pitfalls that are easy to fall into, where certain prize structures have undesirable consequences? (I am wondering about the breakpoint from Theorem 1—the prize structure has unequal effects on the two parts of the target group.)
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        Since this is the AI for Social Impact track, I would advocate for a short section of the paper (maybe the two paras saved from moving the calculations from example 4.2 and 4.4) that serves as a guide for practitioners on interpreting and using these results. Aspects of this appear in the sequence of examples, but it would be nice if there was a more organized attempt to sum up what the lessons from the paper are. (My thought is this is a compromise reflecting the more impact-oriented nature of the track without going through the effort of building a convincing experimental setup, which doesn't seem to be necessary here—it's a theory paper). In this section, it would be connecting to ethical considerations, which seem prominent in this setting, but are not highlighted in the main body of the paper.

        Relatedly, it would be nice to find space in the main paper for Figure 1.

        The use of w and \omega for the sequence of prizes is really challenging for the reader.

        Some kind of interpretation of theorem 1 seems worthwhile—it seems like there is a useful intuition that can be gleaned from the breakpoint of \alpha(v) in the case where the target group is first-order dominated (perhaps an opportunity for an example?). This comes up in 4.1, but perhaps it would be better to introduce the remark about flattening after Theorem 1 and then return to it in the context of Theorem 4.

        The calculations in Example 4.2 and 4.4 do not seem to add much to the main body of the paper as these follow simple integration rules.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Weak Accept: Technically solid, moderate to high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.

Reviewer #4
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        This work studies the equilibrium and attempts to design contests with rank-order allocation prizes so that the output of a target group could be maximized.
    2. {Significance of the problem} How significant is the problem?
        Fair: The social impact problem considered by this paper has some significance and this paper represents a new take on the problem.
    3. {Engagement with literature} What is the level of engagement with the literature?
        Fair: The paper shows a moderate understanding of other literature on the topic but does not engage in-depth.
    4. {Novelty of approach} How novel is the approach used in the paper?
        Fair: The paper makes a moderate improvement to an existing model, data gathering technique, algorithm, and/or data analysis technique.
    5. {Justification of approach} Is the approach used well justified?
        Good: The justification of the approach is convincing overall but could have been more thorough and/or alternatives could have been considered in more detail.
    6. {Quality of evaluation} How well is the approach evaluated?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Facilitation of follow-up work} How well does this work facilitate follow-up work?
        Fair: moderate effort would be required to replicate the results or apply them to a new domain.
    8. {Scope and promise for social impact} What is the paper’s scope and promise for social impact?
        Fair: The likelihood of social impact is moderate: this paper gets us closer to its goal, but considerably more work would be required before the paper’s ideas could be implemented in practice.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Not Applicable: The paper does not have any ethical considerations to address.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        This work aims at developing ways so that the output of a target group could be maximized. Such a way would be helpful to incentivize marginalized groups.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        n/a
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        n/a
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        The paper says, "We point the readers to the book by Vojnovic (2016) for a ´
        survey on contest theory" in 1.2 Related Work. I think it would be better if the authors could consider engaging more with the theory by explaining it.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Weak Accept: Technically solid, moderate to high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.
